Selective Jamming of LoRaWAN using Commodity Hardware

Long range, low power networks are rapidly gaining acceptance in the Internet of Things (IoT) due to their ability to economically support long-range sensing and control applications while providing multi-year battery life. LoRa is a key example of this new class of network and is being deployed at large scale in several countries worldwide. As these networks move out of the lab and into the real world, they expose a large cyber-physical attack surface. Securing these networks is therefore both critical and urgent. This paper highlights security issues in LoRa and LoRaWAN that arise due to the choice of a robust but slow modulation type in the protocol. We exploit these issues to develop a suite of practical attacks based around selective jamming. These attacks are conducted and evaluated using commodity hardware. The paper concludes by suggesting a range of countermeasures that can be used to mitigate the attacks.

==> fig/Sheet_3-Table_1.csv <==
,5,55,105,155,205,255
Sf6,0.018,0.06,0.1,0.14,0.19,0.23
Sf7,0.03,0.10,0.18,0.25,0.32,0.39
Sf8,0.06,0.2,0.31,0.45,0.57,0.7
Sf9,0.12,0.35,0.57,0.8,1.02,1.25
Sf10,0.24,0.65,1.06,1.47,1.88,2.29
Sf11,0.41,1.15,1.97,2.7,3.44,4.18
Sf12,0.82,2.23,3.6,4.9,6.3,7.7

==> fig/time_on_air.dat <==
5,55,105,155,205,255
0.018,0.06,0.1,0.14,0.19,0.23
0.03,0.10,0.18,0.25,0.32,0.39
0.06,0.2,0.31,0.45,0.57,0.7
0.12,0.35,0.57,0.8,1.02,1.25
0.24,0.65,1.06,1.47,1.88,2.29
0.41,1.15,1.97,2.7,3.44,4.18
0.82,2.23,3.6,4.9,6.3,7.7

